Deep Generative Models for Distribution-Preserving Lossy Compression

We propose and study the problem of distribution-preserving lossy compression. Motivated by recent advances in extreme image compression which allow to maintain artifact-free reconstructions even at very low bitrates, we propose to optimize the rate-distortion tradeoff under the constraint that the reconstructed samples follow the distribution of the training data. The resulting compression system recovers both ends of the spectrum: On one hand, at zero bitrate it learns a generative model of the data, and at high enough bitrates it achieves perfect reconstruction. Furthermore, for intermediate bitrates it smoothly interpolates between learning a generative model of the training data and perfectly reconstructing the training samples. We study several methods to approximately solve the proposed optimization problem, including a novel combination of Wasserstein GAN and Wasserstein Autoencoder, and present an extensive theoretical and empirical characterization of the proposed compression systems.

==> celeba-cvar.txt <==
0.001	0.1538	0.2461	0.1427	0.00001	0.244
0.0078125	0.0253	0.0413	0.0234	0.00001 0.0001
0.03125	0.0119	0.0203	0.0149	0.00001	0.00001
0.125	0.0034	0.009	0.0085	0.00001	0.00001
0.5	0.0001	0.0017	0.0057	0.00001	0.00001


==> celeba-fid-bpg.txt <==
0.21057	141.0089867
0.516273	30.4813587


==> celeba-fid.txt <==
0.001	53.25078716	23.49100803	27.33436334	219.4209281	24.01661809
0.0078125	53.02777685	18.38449454	32.56595843	85.6455197	16.59177291
0.03125	48.76329244	16.10596649	27.02916854	50.8864973	13.74543641
0.125	43.28168751	13.61596254	24.60431611	43.8692848	15.40743651
0.5	40.08095989	12.21313355	23.75248364	40.91042974	15.25366389


==> celeba-mse-bpg.txt <==
0.21057	0.004122331335
0.516273	0.003431032421


==> celeba-mse.txt <==
0.001	0.4	0.4945	0.3922	0.2452	0.4946
0.0078125	0.1094	0.1239	0.1173	0.0749	0.1164
0.03125	0.0594	0.0706	0.0807	0.0354	0.0593
0.125	0.0313	0.0439	0.0614	0.0204	0.0326
0.5	0.0203	0.0319	0.0529	0.0152	0.0231


==> lsun-cvar.txt <==
0.001	0.1976	0.2434	0.1443	0.0001	0.2416
0.0078125	0.0743	0.1088	0.0456	0.0001	0.1353	
0.03125	0.0454	0.0771	0.0327	0.0001	0.0468
0.125	0.0296	0.043	0.0261	0.0001	0.0025
0.5	0.011	0.0209	0.0082	0.0001	0.0002


==> lsun-fid-bpg.txt <==
0.186578	102.7587556
0.520933	33.05486919


==> lsun-fid.txt <==
0.001	154.2884707	61.15223518	56.5489892	494.9797438	105.9966833
0.0078125	151.6750839	56.94776385	107.4211107	307.7080389	97.83492165
0.03125	150.7963554	55.98373308	103.305534	221.6024853	72.53358548
0.125	146.973088	53.19134945	122.6142396	120.0127163	39.91167433
0.5	128.6529859	44.67188268	127.2187318	71.63910317	38.9792429


==> lsun-mse-bpg.txt <==
0.186578	0.007045799346
0.520933	0.002406927804


==> lsun-mse.txt <==
0.001	0.4445	0.4928	0.408	0.245	0.4874
0.0078125	0.2091	0.2642	0.2292	0.1032	0.3446
0.03125	0.1517	0.1756	0.1827	0.0558	0.2527
0.125	0.1102	0.1211	0.1439	0.027	0.105
0.5	0.0458	0.0652	0.1128	0.0151	0.0526

